Understanding the Effectiveness of Large Language Models in Detecting Security Vulnerabilities

While automated vulnerability detection techniques have made promising progress in detecting security vulnerabilities, their scalability and applicability remain challenging. The remarkable performance of Large Language Models (LLMs), such as GPT-4 and CodeLlama, on code-related tasks has prompted recent works to explore if LLMs can be used to detect vulnerabilities. In this paper, we perform a more comprehensive study by concurrently examining a higher number of datasets, languages and LLMs, and qualitatively evaluating performance across prompts and vulnerability classes while addressing the shortcomings of existing tools. Concretely, we evaluate the effectiveness of 16 pre-trained LLMs on 5,000 code samples from five diverse security datasets. These balanced datasets encompass both synthetic and real-world projects in Java and C/C++ and cover 25 distinct vulnerability classes. Overall, LLMs across all scales and families show modest effectiveness in detecting vulnerabilities, obtaining an average accuracy of 62.8% and F1 score of 0.71 across datasets. They are significantly better at detecting vulnerabilities only requiring intra-procedural analysis, such as OS Command Injection and NULL Pointer Dereference. Moreover, they report higher accuracies on these vulnerabilities than popular static analysis tools, such as CodeQL. We find that advanced prompting strategies that involve step-by-step analysis significantly improve performance of LLMs on real-world datasets in terms of F1 score (by upto 0.18 on average). Interestingly, we observe that LLMs show promising abilities at performing parts of the analysis correctly, such as identifying vulnerability-related specifications and leveraging natural language information to understand code behavior (e.g., to check if code is sanitized). We expect our insights to guide future work on LLM-augmented vulnerability detection systems.

==> examples/cvefixes_cpp_323.txt <==
// Example where the reasoning is correct but the model assumes that vcpu is a shared resource
// TARGET CWE: CWE-362 (Race Condition|Concurrent Execution using Shared Resource with Improper Synchronization|Improper Synchronization)
// ID: CVEFIXES CPP 323

// CODE SNIPPET

static int handle_emulation_failure(struct kvm_vcpu *vcpu)
{
	++vcpu->stat.insn_emulation_fail;
	trace_kvm_emulate_insn_failed(vcpu);
	vcpu->run->exit_reason = KVM_EXIT_INTERNAL_ERROR;
	vcpu->run->internal.suberror = KVM_INTERNAL_ERROR_EMULATION;
	vcpu->run->internal.ndata = 0;
	kvm_queue_exception(vcpu, UD_VECTOR);
	return EMULATE_FAIL;
}

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT

Here is a data flow analysis of the given code snippet:
A. Sources: 
1. The function parameter `struct kvm_vcpu *vcpu`

B. Sinks:
1. The increment operation on `vcpu->stat.insn_emulation_fail`
2. The function call `trace_kvm_emulate_insn_failed(vcpu)`
3. The assignment to `vcpu->run->exit_reason`
4. The assignment to `vcpu->run->internal.suberror`
5. The assignment to `vcpu->run->internal.ndata`
6. The function call `kvm_queue_exception(vcpu, UD_VECTOR)`

C. Sanitizers:
None

D. Unsanitized Data Flows:
1. (struct kvm_vcpu *vcpu, vcpu->stat.insn_emulation_fail, The increment operation on a shared resource without proper synchronization could lead to a race condition)
2. (struct kvm_vcpu *vcpu, trace_kvm_emulate_insn_failed(vcpu), The function call could potentially manipulate shared resources without proper synchronization)
3. (struct kvm_vcpu *vcpu, vcpu->run->exit_reason, The assignment operation on a shared resource without proper synchronization could lead to a race condition)
4. (struct kvm_vcpu *vcpu, vcpu->run->internal.suberror, The assignment operation on a shared resource without proper synchronization could lead to a race condition)
5. (struct kvm_vcpu *vcpu, vcpu->run->internal.ndata, The assignment operation on a shared resource without proper synchronization could lead to a race condition)
6. (struct kvm_vcpu *vcpu, kvm_queue_exception(vcpu, UD_VECTOR), The function call could potentially manipulate shared resources without proper synchronization)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-362 | vulnerability name: Race Condition|Concurrent Execution using Shared Resource with Improper Synchronization|Improper Synchronization | explanation: The code snippet manipulates shared resources without any form of synchronization, which could lead to race conditions if this function is called concurrently by multiple threads. $$



==> examples/cvefixes_java_1163.txt <==
// CODE SNIPPET
protected List<String> getRawCommandLine( String executable, String[] arguments )
{
    List<String> commandLine = new ArrayList<String>();
    StringBuilder sb = new StringBuilder();

    if ( executable != null )
    {
        String preamble = getExecutionPreamble();
        if ( preamble != null )
        {
            sb.append( preamble );
        }

        if ( isQuotedExecutableEnabled() )
        {
            char[] escapeChars = getEscapeChars( isSingleQuotedExecutableEscaped(), isDoubleQuotedExecutableEscaped() );

            sb.append( StringUtils.quoteAndEscape( getExecutable(), getExecutableQuoteDelimiter(), escapeChars, getQuotingTriggerChars(), '\\', false ) );
        }
        else
        {
            sb.append( getExecutable() );
        }
    }
    for ( int i = 0; i < arguments.length; i++ )
    {
        if ( sb.length() > 0 )
        {
            sb.append( " " );
        }

        if ( isQuotedArgumentsEnabled() )
        {
            char[] escapeChars = getEscapeChars( isSingleQuotedArgumentEscaped(), isDoubleQuotedArgumentEscaped() );

            sb.append( StringUtils.quoteAndEscape( arguments[i], getArgumentQuoteDelimiter(), escapeChars, getQuotingTriggerChars(), getArgumentEscapePattern(), false ) );
        }
        else
        {
            sb.append( arguments[i] );
        }
    }

    commandLine.add( sb.toString() );

    return commandLine;
}

// PARTIALLY CORRECT RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. The "executable" parameter of the getRawCommandLine method.
2. The "arguments" array parameter of the getRawCommandLine method.

B. Sinks:
1. The commandLine list that is returned by the getRawCommandLine method.

C. Sanitizers:
1. The StringUtils.quoteAndEscape method is used to sanitize the "executable" and "arguments" parameters.

D. Unsanitized Data Flows:
// INCORRECT DATAFLOW
1. (executable, commandLine, The executable parameter is appended to the commandLine without sanitization when isQuotedExecutableEnabled returns false)
// CORRECT DATAFLOW
2. (arguments, commandLine, The arguments parameter is appended to the commandLine without sanitization when isQuotedArgumentsEnabled returns false)

// PARTIALLY CORRECT RESPONSE WITH SELF REFLECTION
E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-78 | vulnerability name: OS Command Injection | explanation: The code is vulnerable to OS command injection because it directly appends the "executable" and "arguments" parameters to the commandLine without sanitization when isQuotedExecutableEnabled and isQuotedArgumentsEnabled return false. An attacker could potentially inject malicious commands through these parameters. $$


==> examples/cvefixes_java_1569.txt <==
// TARGET CWE: CWE-22 (Improper Limitation of a Pathname to a Restricted Directory ('Path Traversal'))
// ID: CVEFIXES JAVA 1569
// CODE SNIPPET

public void process(InputStream in, ZipEntry zipEntry) throws IOException {
  String name = mapper.map(zipEntry.getName());
  if (name != null) {
    
    if (name.indexOf('\\') != -1) {
      File parentDirectory = outputDir;
      String[] dirs = name.split("\\\\");

               for (int i = 0; i < dirs.length - 1; i++) {
        File file = new File(parentDirectory, dirs[i]);
        if (!file.exists()) {
          FileUtils.forceMkdir(file);
        }
        parentDirectory = file;
      }
      File destFile = new File(parentDirectory, dirs[dirs.length - 1]);

      
      if (name.indexOf("..") != -1 && !destFile.getCanonicalPath().startsWith(outputDir.getCanonicalPath())) {
        throw new ZipException("The file "+name+" is trying to leave the target output directory of "+outputDir+". Ignoring this file.");
      }

      FileUtils.copy(in, destFile);
    }
           else {
      File destFile = new File(outputDir, name);

      
      if (name.indexOf("..") != -1 && !destFile.getCanonicalPath().startsWith(outputDir.getCanonicalPath())) {
        throw new ZipException("The file "+name+" is trying to leave the target output directory of "+outputDir+". Ignoring this file.");
      }

      FileUtils.copy(in, destFile);
    }
  }
}

// RESPONSE WITH BASIC PROMPT
$$ vulnerability: YES | vulnerability type: CWE-22 | lines of code: 9, 20 | explanation: The code is vulnerable to Path Traversal attacks (CWE-22). The vulnerability arises from the fact that the code does not properly sanitize the 'name' variable, which is used to create a new file. An attacker could manipulate the 'name' variable to include special path traversal characters like '..' to access directories outside of the intended scope. Although there is a check for ".." in the name and an exception is thrown if it is found, this check is done after the file is created, which means the attack could still be successful. $$

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. InputStream in
2. ZipEntry zipEntry

B. Sinks:
1. File destFile

C. Sanitizers:
1. The check for ".." in the file name and the comparison of the canonical paths of destFile and outputDir.

D. Unsanitized Data Flows:
1. (InputStream in, File destFile, The InputStream is directly copied to the destination file without any sanitization)
2. (ZipEntry zipEntry, File destFile, The name of the ZipEntry is used to create the destination file without any sanitization)

E. Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-22 | vulnerability name: Improper Limitation of a Pathname to a Restricted Directory ('Path Traversal') | explanation: The code checks if the file name contains ".." and if the canonical path of the destination file starts with the canonical path of the output directory. If either of these conditions is not met, an exception is thrown. This prevents path traversal attacks. $$


==> examples/cvefixes_java_1571.txt <==
// TARGET CWE: CWE-22 (Improper Limitation of a Pathname to a Restricted Directory ('Path Traversal'))

// CODE SNIPPET
public void process(InputStream in, ZipEntry zipEntry) throws IOException {
    String root = getRootName(zipEntry.getName());
    if (rootDir == null) {
    rootDir = root;
    }
    else if (!rootDir.equals(root)) {
    throw new ZipException("Unwrapping with multiple roots is not supported, roots: " + rootDir + ", " + root);
    }
    
    String name = mapper.map(getUnrootedName(root, zipEntry.getName()));
    if (name != null) {
        File file = new File(outputDir, name);
        
        if (name.indexOf("..") != -1 && !file.getCanonicalPath().startsWith(outputDir.getCanonicalPath())) {
          throw new ZipException("The file "+name+" is trying to leave the target output directory of "+outputDir+". Ignoring this file.");
        }
        
        ...
        
        FileUtils.copy(in, file);
    }
}

// RESPONSE WITH DATAFLOW INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. InputStream in
2. ZipEntry zipEntry

B. Sinks:
1. File file

C. Sanitizers:
1. The check for ".." in the name and the comparison of the canonical paths of the file and output directory.

D. Unsanitized Data Flows:
1. (InputStream in, File file, The InputStream 'in' is directly copied to the file without any sanitization. If the InputStream contains malicious data, it could lead to various vulnerabilities.)
2. (ZipEntry zipEntry, File file, The name of the ZipEntry is used to create a file without any sanitization. If the ZipEntry name is manipulated, it could lead to path traversal attacks.)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-22 | vulnerability name: Improper Limitation of a Pathname to a Restricted Directory ('Path Traversal') | explanation: The code does check for path traversal attacks by looking for ".." in the file name and comparing the canonical paths of the file and output directory. However, this check is not foolproof and can be bypassed. For example, an attacker could use encoded dot characters (%2E%2E) to bypass the check. Therefore, the code is vulnerable to CWE-22. $$

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT + SELF REFLECTION
No
explanation: The analysis is not entirely correct. The code does indeed check for path traversal attacks by looking for ".." in the file name and comparing the canonical paths of the file and output directory. This is a common and effective way to prevent path traversal attacks. The claim that this check can be bypassed by using encoded dot characters (%2E%2E) is incorrect because Java File and Path APIs do not automatically decode URL-encoded characters. 
Final Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-22$$



==> examples/cvefixes_java_1788.txt <==
protected IBaseResource addCommonParams(HttpServletRequest theServletRequest, final HomeRequest theRequest, final ModelMap theModel) {
    final String serverId = theRequest.getServerIdWithDefault(myConfig);
    final String serverBase = theRequest.getServerBase(theServletRequest, myConfig);
    ...
    theModel.put("serverId", serverId); |\label{lst:line:cvefixesjava1788:puta}|
    theModel.put("base", serverBase); |\label{lst:line:cvefixesjava1788:putb}|
    ...
    return loadAndAddConf(theServletRequest, theRequest, theModel);
}



==> examples/cvefixes_java_1788_old.txt <==
// TARGET CWE: CWE-79 (Improper Neutralization of Input During Web Page Generation ('Cross-site Scripting'))
// ID: CVEFIXES JAVA 1788

// CODE SNIPPET
protected IBaseResource addCommonParams(HttpServletRequest theServletRequest, final HomeRequest theRequest, final ModelMap theModel) {
    final String serverId = theRequest.getServerIdWithDefault(myConfig);
    final String serverBase = theRequest.getServerBase(theServletRequest, myConfig);
    ...
    theModel.put("serverId", serverId);
    theModel.put("base", serverBase);
    ...
    return loadAndAddConf(theServletRequest, theRequest, theModel);
}

// RESPONSE FROM THE DATAFLOW PROMPT
// While the final response is correct, it assumes that theModel writes to a web page

Here is a data flow analysis of the given code snippet:
A. Sources: 
1. theRequest.getServerIdWithDefault(myConfig)
2. theRequest.getServerBase(theServletRequest, myConfig)

B. Sinks:
1. theModel.put("serverId", serverId)
2. theModel.put("base", serverBase)

C. Sanitizers:
None

D. Unsanitized Data Flows:
1. (theRequest.getServerIdWithDefault(myConfig), theModel.put("serverId", serverId), The data from the request is directly put into the model without any sanitization)
2. (theRequest.getServerBase(theServletRequest, myConfig), theModel.put("base", serverBase), The data from the request is directly put into the model without any sanitization)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-79 | vulnerability name: Improper Neutralization of Input During Web Page Generation ('Cross-site Scripting') | explanation: The code is taking user input directly and putting it into the model without any sanitization. This could allow an attacker to inject malicious scripts that could be executed in the context of the user's browser, leading to Cross-site Scripting (XSS) attacks. $$

// RESPONSE AFTER SELF REFLECTION
// While the final response is incorrect, it does correctly point out that more context is needed

No
explanation: The analysis is incorrect because it assumes that all data coming from the request object is user input, which is not necessarily true. The methods called on the request object could be retrieving configuration data or other non-user-controlled data. Furthermore, the ModelMap object (theModel) is not necessarily outputting data directly to a web page. It could be used in a way that properly escapes or sanitizes the data before it is output. Without knowing how the data in theModel is used, we cannot definitively say there is a cross-site scripting vulnerability.
Final Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-79$$

==> examples/cvefixes_java_1788_response.txt <==
...
The methods called on the request object could be retrieving configuration data or other non-user-controlled data. Furthermore, the ModelMap object (theModel) is not necessarily outputting data directly to a web page. It could be used in a way that properly escapes or sanitizes the data before it is output. Without knowing how the data in theModel is used, we cannot definitively say there is a cross-site scripting vulnerability. 

Final Vulnerability analysis verdict: vulnerability: NO | vulnerability type: CWE-79

==> examples/cvefixes_java_2239.txt <==
// Code Snippet

public int decryptWithAd(byte[] ad, byte[] ciphertext,
        int ciphertextOffset, byte[] plaintext, int plaintextOffset,
        int length) throws ShortBufferException, BadPaddingException {
    
    int space;
    if (ciphertextOffset > ciphertext.length)
        space = 0;
    else
        space = ciphertext.length - ciphertextOffset;
    if (length > space)
        throw new ShortBufferException();
    if (plaintextOffset > plaintext.length)
        space = 0;
    else
        space = plaintext.length - plaintextOffset;
    if (!haskey) {
                if (length > space)
            throw new ShortBufferException();
        if (plaintext != ciphertext || plaintextOffset != ciphertextOffset)
            System.arraycopy(ciphertext, ciphertextOffset, plaintext, plaintextOffset, length);
        return length;
    }
    if (length < 16)
        Noise.throwBadTagException();
    int dataLen = length - 16;
    if (dataLen > space)
        throw new ShortBufferException();
    setup(ad);
    ghash.update(ciphertext, ciphertextOffset, dataLen);
    ghash.pad(ad != null ? ad.length : 0, dataLen);
    ghash.finish(enciv, 0, 16);
    int temp = 0;
    for (int index = 0; index < 16; ++index)
        temp |= (hashKey[index] ^ enciv[index] ^ ciphertext[ciphertextOffset + dataLen + index]);
    if ((temp & 0xFF) != 0)
        Noise.throwBadTagException();
    encryptCTR(ciphertext, ciphertextOffset, plaintext, plaintextOffset, dataLen);
    return dataLen;
}

// Response

$$ vulnerability: YES | vulnerability type: CWE-328 | explanation: The code uses a non-cryptographic method to check the integrity of the ciphertext. This can lead to Reversible One-Way Hash vulnerabilities, as the XOR operation used is not a secure method for ensuring data integrity. $$


==> examples/cvefixes_java_238.txt <==
// Example where the model incorrectly predicts that the snippet is prone to Improper Authentication but corrects its response with Self Reflection
// TARGET CWE: CWE-287 (Improper Authentication)

// CODE SNIPPET
public void doFilter(ServletRequest request, ServletResponse response, FilterChain chain) throws IOException, ServletException {
    HttpServletRequest req = (HttpServletRequest) request;
    HttpServletResponse rsp = (HttpServletResponse) response;
    String authorization = req.getHeader("Authorization");

    if (authorization!=null) {
                   String uidpassword = Scrambler.descramble(authorization.substring(6));
        int idx = uidpassword.indexOf(':');
        if (idx >= 0) {
            String username = uidpassword.substring(0, idx);
            try {
                Jenkins.getInstance().getSecurityRealm().loadUserByUsername(username);
            } catch (UserMayOrMayNotExistException x) {
                               } catch (UsernameNotFoundException x) {
                                   chain.doFilter(request, response);
                return;
            } catch (DataAccessException x) {
                throw new ServletException(x);
            }
            String password = uidpassword.substring(idx+1);

                           User u = User.get(username);
            ApiTokenProperty t = u.getProperty(ApiTokenProperty.class);
            if (t!=null && t.matchesPassword(password)) {
                                                      SecurityContext oldContext = ACL.impersonate(u.impersonate());
                try {
                    request.setAttribute(ApiTokenProperty.class.getName(), u);
                    chain.doFilter(request,response);
                    return;
                } finally {
                    SecurityContextHolder.setContext(oldContext);
                }
            }
        }
    }

    chain.doFilter(request,response);
}

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. HttpServletRequest req = (HttpServletRequest) request;
2. String authorization = req.getHeader("Authorization");

B. Sinks:
1. chain.doFilter(request, response);
2. chain.doFilter(request,response);

C. Sanitizers:
1. Scrambler.descramble(authorization.substring(6));
2. Jenkins.getInstance().getSecurityRealm().loadUserByUsername(username);
3. ApiTokenProperty t = u.getProperty(ApiTokenProperty.class);
4. t.matchesPassword(password);

D. Unsanitized Data Flows:
1. (req.getHeader("Authorization"), chain.doFilter(request, response), The authorization header is directly used without any sanitization or validation. If the header is manipulated, it could lead to improper authentication.)
2. (req.getHeader("Authorization"), chain.doFilter(request,response), The authorization header is directly used without any sanitization or validation. If the header is manipulated, it could lead to improper authentication.)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-287 | vulnerability name: Improper Authentication | explanation: The code is prone to CWE-287 because it uses the "Authorization" header directly without any validation. If the header is manipulated, it could lead to improper authentication. $$

// RESPONSE AFTER SELF-REFLECTION
The initial analysis is incorrect. The code does perform authentication checks. The "Authorization" header is not used directly without validation. It is first descrambled using the Scrambler.descramble() method. Then, the username is extracted and checked if it exists using the loadUserByUsername() method. If the user exists, the password is checked using the matchesPassword() method. Therefore, the code is not prone to CWE-287 as it does not allow improper authentication.
Final Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-287 $$



==> examples/cvefixes_java_336.txt <==
// Example where the model incorrectly predicts that the snippet is prone to Improper Authentication and corrects itself after Self Reflection
// TARGET CWE: CWE-287 (Improper Authentication)

// CODE SNIPPET
protected void doPost(HttpServletRequest request, HttpServletResponse response) throws ServletException, IOException {
    HttpSession session = request.getSession(false);
    if (session == null) {
      AccessControlContext acc = AccessController.getContext();
      Subject subject = Subject.getSubject(acc);
      if (subject == null) {
        Helpers.doForbidden(response);
        return;
      }
      session = request.getSession(true);
      session.setAttribute("subject", subject);
    } else {
      Subject subject = (Subject) session.getAttribute("subject");
      if (subject == null) {
        session.invalidate();
        Helpers.doForbidden(response);
        return;
      }
    }

    String encoding = request.getHeader("Accept-Encoding");
    boolean supportsGzip = (encoding != null && encoding.toLowerCase().indexOf("gzip") > -1);
    SessionTerminal st = (SessionTerminal) session.getAttribute("terminal");
    if (st == null || st.isClosed()) {
        st = new SessionTerminal(getCommandProcessor(), getThreadIO());
        session.setAttribute("terminal", st);
    }
    String str = request.getParameter("k");
    String f = request.getParameter("f");
    String dump = st.handle(str, f != null && f.length() > 0);
    if (dump != null) {
        if (supportsGzip) {
            response.setHeader("Content-Encoding", "gzip");
            response.setHeader("Content-Type", "text/html");
            try {
                GZIPOutputStream gzos = new GZIPOutputStream(response.getOutputStream());
                gzos.write(dump.getBytes());
                gzos.close();
            } catch (IOException ie) {
                LOG.info("Exception writing response: ", ie);
            }
        } else {
            response.getOutputStream().write(dump.getBytes());
        }
    }
}

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. HttpServletRequest request
2. HttpSession session
3. AccessControlContext acc
4. Subject subject
5. String encoding
6. SessionTerminal st
7. String str
8. String f

B. Sinks:
1. HttpServletResponse response
2. HttpSession session
3. GZIPOutputStream gzos

C. Sanitizers:
1. The code checks if the session is null and if the subject is null, and if either is true, it sends a forbidden response.
2. The code checks if the SessionTerminal is null or closed, and if true, it creates a new SessionTerminal.

D. Unsanitized Data Flows:
1. (HttpServletRequest request, HttpServletResponse response, The request parameters "k" and "f" are directly used to handle the session terminal and the result is written to the response without any sanitization. This could lead to potential security vulnerabilities if the input is malicious.)
2. (HttpSession session, HttpServletResponse response, The session attribute "subject" is directly used without any sanitization. If the session attribute is manipulated, it could lead to potential security vulnerabilities.)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-287 | vulnerability name: Improper Authentication | explanation: The code does not properly authenticate the user before allowing access to sensitive information. The session and subject are checked for null values, but there is no check to ensure that the user is who they claim to be. This could allow an attacker to impersonate a legitimate user and gain unauthorized access to sensitive information. $$

// RESPONSE WITH SELF REFLECTION
The analysis is incorrect. The code does perform authentication checks. It checks if the session and the subject are null and if they are, it sends a forbidden response. This is a form of authentication. The session attribute "subject" is not directly used without sanitization, it is checked for null values. The request parameters "k" and "f" are used in the handle method of the SessionTerminal object, without knowing the implementation of this method, we cannot definitively say that there is no sanitization happening there. Therefore, we cannot confirm that there is an Improper Authentication vulnerability.
Final Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-287 $$


==> examples/cvefixes_java_3470_highlighted.txt <==
public FileVisitResult preVisitDirectory(Path |\colorbox{yellow}{dir}|, BasicFileAttributes attrs) throws IOException {
    Path relativeDir = |\colorbox{yellow}{source}|.relativize(dir);
    final Path dirToCreate = Paths.get(|\colorbox{yellow}{destDir}|.toString(), relativeDir.toString());
    if(!dirToCreate.toFile().exists()) {
        |\colorbox{pink}{Files.createDirectory}|(dirToCreate);
    }
    return FileVisitResult.CONTINUE;
}


==> examples/illustrative_examples.txt <==
// CODE SNIPPET VULNERABLE TO CWE-22 (PATH TRAVERSAL)

public void processBad(InputStream in, ZipEntry zipEntry) throws IOException {
  String name = mapper.map(getUnrootedName(root, zipEntry.getName()));
  if (name != null) {
    File file = new File(outputDir, name);

    // If name contains a '..' this could write to a file outside the target directory
    FileUtils.copy(in, file);
  }
}

// CODE SNIPPET NOT VULNERABLE TO CWE-22 (PATH TRAVERSAL)

public void processGood(InputStream in, ZipEntry zipEntry) throws IOException {
  String name = mapper.map(getUnrootedName(root, zipEntry.getName()));
  if (name != null) {
    File file = new File(outputDir, name);

    // Sanitizer for path traversal
    // Check if the file path doesn't include a '..' and isn't an absolute path to an unrestricted directory
    if (name.indexOf("..") != -1 && !file.getCanonicalPath().startsWith(outputDir.getCanonicalPath())) {
      throw new ZipException("The file "+name+" is trying to leave the target output directory of "+outputDir+". Ignoring this file.");
    }

    FileUtils.copy(in, file);
  }
}

==> examples/juliet_cpp_43583.txt <==
// GPT-4 gets this wrong while CodeQL gets it right (++data may lead to an Integer Overflow)

// CODE SNIPPET
#include "std_testcase.h"
static const int STATIC_CONST_FIVE = 5;
void f7909()
{
    int64_t data;
    data = 0LL;
    if(STATIC_CONST_FIVE==5)
    {
        data = (int64_t)RAND64();
    }
    if(STATIC_CONST_FIVE==5)
    {
        {
            ++data;
            int64_t result = data;
            printLongLongLine(result);
        }
    }
}

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. RAND64() function call
B. Sinks:
1. printLongLongLine(result) function call
C. Sanitizers:
No sanitizers are present in the code.
D. Unsanitized Data Flows:
1. (RAND64(), printLongLongLine(result), The data from RAND64() is directly used in printLongLongLine() without any sanitization or checks for integer overflow.)
E. Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-190 | vulnerability name: Integer Overflow or Wraparound | explanation: The code does not perform any arithmetic operations that could lead to an integer overflow. The only operation performed on the data variable is incrementing it by one (++data), which is unlikely to cause an integer overflow given that data is a 64-bit integer. $$



==> examples/juliet_cpp_47104.txt <==
// CODE SNIPPET

void CWE476_NULL_Pointer_Dereference__wchar_t_18_bad()
{
    wchar_t * data;
    goto source;
source:
    /* POTENTIAL FLAW: Set data to NULL */
    data = NULL;
    goto sink;
sink:
    /* POTENTIAL FLAW: Attempt to use data, which may be NULL */
    /* printWLine() checks for NULL, so we cannot use it here */
    printWcharLine(data[0]);
}

==> examples/juliet_cpp_47137.txt <==
// GPT-4 gets this wrong (the single \& doesn't prevent the second condition from being checked) while CodeQL gets it right

// CODE SNIPPET
#include "std_testcase.h"
void f16591()
{
    if(globalReturnsTrue())
    {
        {
            twoIntsStruct *twoIntsStructPointer = NULL;
            if ((twoIntsStructPointer != NULL) & (twoIntsStructPointer->intOne == 5))
            {
                printLine("intOne == 5");
            }
        }
    }
}

// RESPONSE WITH DATAFLOW ANALYSIS INSPIRED PROMPT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. The function globalReturnsTrue() - it is an external API and its output is not sanitized.
2. The variable twoIntsStructPointer - it is initialized as NULL.

B. Sinks:
1. The condition check (twoIntsStructPointer != NULL) & (twoIntsStructPointer->intOne == 5) - it is where the NULL pointer could potentially be dereferenced.

C. Sanitizers:
1. The condition check (twoIntsStructPointer != NULL) - it is a sanitizer as it checks if the pointer is not NULL before dereferencing it.

D. Unsanitized Data Flows:
1. (twoIntsStructPointer, condition check, the pointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference.)

E. Vulnerability analysis verdict: $$ vulnerability: NO | vulnerability type: CWE-476 | vulnerability name: NULL Pointer Dereference | explanation: The pointer twoIntsStructPointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference. $$



==> examples/juliet_cpp_47137_analysis.txt <==
Unsanitized Data Flows (notice the incorrect explanation):
(twoIntsStructPointer, condition check, the pointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference.)

Vulnerability analysis verdict (incorrect): 
vulnerability: NO
vulnerability type: CWE-476

Explanation (incorrect): 
The pointer twoIntsStructPointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference.

==> examples/juliet_cpp_47137_analysis_full.txt <==
// Unsanitized Data Flows (notice the incorrect explanation):
(twoIntsStructPointer, condition check, the pointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference.)

// Vulnerability analysis verdict (incorrect) 
vulnerability: NO
vulnerability type: CWE-476

// Explanation (incorrect) 
The pointer twoIntsStructPointer is initialized as NULL and then checked if it's not NULL before dereferencing. However, the pointer is not assigned any value other than NULL, so it's not actually a risk of NULL pointer dereference.

==> examples/juliet_cpp_51200.txt <==
// Not detected by CodeQL
// TARGET CWE: 89 (OS Command Injection)
// ID: Juliet Cpp 51200
// Filename: CWE78_OS_Command_Injection__char_connect_socket_w32_execvp_17.c
/*
 * @description
 * BadSource: connect_socket Read data using a connect socket (client side)
 * Sink: w32_execvp
 *    BadSink : execute command with execvp
 * */

// CODE SNIPPET

#include "std_testcase.h"

#include <wchar.h>

#ifdef _WIN32
#define COMMAND_INT_PATH "%WINDIR%\\system32\\cmd.exe"
#define COMMAND_INT "cmd.exe"
#define COMMAND_ARG1 "/c"
#define COMMAND_ARG2 "dir "
#define COMMAND_ARG3 data
#else /* NOT _WIN32 */
#include <unistd.h>
#define COMMAND_INT_PATH "/bin/sh"
#define COMMAND_INT "sh"
#define COMMAND_ARG1 "-c"
#define COMMAND_ARG2 "ls "
#define COMMAND_ARG3 data
#endif

#ifdef _WIN32
#include <winsock2.h>
#include <windows.h>
#include <direct.h>
#pragma comment(lib, "ws2_32") /* include ws2_32.lib when linking */
#define CLOSE_SOCKET closesocket
#else /* NOT _WIN32 */
#include <sys/types.h>
#include <sys/socket.h>
#include <netinet/in.h>
#include <arpa/inet.h>
#define INVALID_SOCKET -1
#define SOCKET_ERROR -1
#define CLOSE_SOCKET close
#define SOCKET int
#endif

#define TCP_PORT 27015
#define IP_ADDRESS "127.0.0.1"

#include <process.h>
#define EXECVP _execvp

#ifndef OMITBAD

void CWE78_OS_Command_Injection__char_connect_socket_w32_execvp_17_bad()
{
    int i;
    char * data;
    char dataBuffer[100] = COMMAND_ARG2;
    data = dataBuffer;
    for(i = 0; i < 1; i++)
    {
        {
#ifdef _WIN32
            WSADATA wsaData;
            int wsaDataInit = 0;
#endif
            int recvResult;
            struct sockaddr_in service;
            char *replace;
            SOCKET connectSocket = INVALID_SOCKET;
            size_t dataLen = strlen(data);
            do
            {
#ifdef _WIN32
                if (WSAStartup(MAKEWORD(2,2), &wsaData) != NO_ERROR)
                {
                    break;
                }
                wsaDataInit = 1;
#endif
                /* POTENTIAL FLAW: Read data using a connect socket */
                connectSocket = socket(AF_INET, SOCK_STREAM, IPPROTO_TCP);
                if (connectSocket == INVALID_SOCKET)
                {
                    break;
                }
                memset(&service, 0, sizeof(service));
                service.sin_family = AF_INET;
                service.sin_addr.s_addr = inet_addr(IP_ADDRESS);
                service.sin_port = htons(TCP_PORT);
                if (connect(connectSocket, (struct sockaddr*)&service, sizeof(service)) == SOCKET_ERROR)
                {
                    break;
                }
                /* Abort on error or the connection was closed, make sure to recv one
                 * less char than is in the recv_buf in order to append a terminator */
                /* Abort on error or the connection was closed */
                recvResult = recv(connectSocket, (char *)(data + dataLen), sizeof(char) * (100 - dataLen - 1), 0);
                if (recvResult == SOCKET_ERROR || recvResult == 0)
                {
                    break;
                }
                /* Append null terminator */
                data[dataLen + recvResult / sizeof(char)] = '\0';
                /* Eliminate CRLF */
                replace = strchr(data, '\r');
                if (replace)
                {
                    *replace = '\0';
                }
                replace = strchr(data, '\n');
                if (replace)
                {
                    *replace = '\0';
                }
            }
            while (0);
            if (connectSocket != INVALID_SOCKET)
            {
                CLOSE_SOCKET(connectSocket);
            }
#ifdef _WIN32
            if (wsaDataInit)
            {
                WSACleanup();
            }
#endif
        }
    }
    {
        char *args[] = {COMMAND_INT_PATH, COMMAND_ARG1, COMMAND_ARG3, NULL};
        /* execvp - searches for the location of the command among
         * the directories specified by the PATH environment variable */
        /* POTENTIAL FLAW: Execute command without validating input possibly leading to command injection */
        EXECVP(COMMAND_INT, args);
    }
}

-------------------
ASSISTANT
Here is a data flow analysis of the given code snippet:
A. Sources: 
1. Data received from the socket connection (recv function)

B. Sinks:
1. The EXECVP function which executes the command

C. Sanitizers:
1. The strchr function is used to replace '\r' and '\n' characters with '\0', but this is not sufficient to sanitize the data.

D. Unsanitized Data Flows:
1. (Data received from the socket connection, EXECVP function, the data received from the socket connection is directly used in the EXECVP function without proper sanitization. This could allow an attacker to inject malicious commands.)

E. Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-78 | vulnerability name: OS Command Injection | explanation: The data received from the socket connection is directly used in the EXECVP function without proper sanitization. This could allow an attacker to inject malicious commands. $$'
-------------------
USER

Is this analysis correct? Return your response in the following format:
Yes / No
explanation: <reason for the analysis being correct or wrong>
Final Vulnerability analysis verdict: $$ vulnerability: <YES or NO> | vulnerability type: <CWE_ID>$$

-------------------

Yes
explanation: The analysis is correct. The data received from the socket connection is directly used in the EXECVP function without proper sanitization. This could allow an attacker to inject malicious commands, leading to OS Command Injection.
Final Vulnerability analysis verdict: $$ vulnerability: YES | vulnerability type: CWE-78$$

==> examples/juliet_cpp_51200_cwe_specific.txt <==
// PROMPT
You are a security researcher, expert in detecting security vulnerabilities. Provide response only in following format: 'vulnerability: <YES or NO> | vulnerability type: <CWE_ID> | lines of code: <VULNERABLE_LINES_OF_CODE> | explanation: <explanation for prediction>'. Use N/A in other fields if there are no vulnerabilities. Do not include anything else in response.

Is the following code snippet prone to CWE-78 (OS Command Injection)?

<CODE SNIPPET>

// RESPONSE

vulnerability: YES | vulnerability type: CWE-78 | lines of code: 100-103 | explanation: The code is vulnerable to OS Command Injection (CWE-78) because it uses the 'EXECVP' function to execute a command that includes untrusted input (COMMAND_ARG3). This input is received from a socket and is not properly sanitized before being used in the command, which could allow an attacker to execute arbitrary commands. 

==> examples/juliet_cpp_51200_short.txt <==
void func(){
    char dataBuffer[100] = "dir "; 
    char *data = dataBuffer; size_t dataLen = strlen(data);
    int recvResult; SOCKET connectSocket = INVALID_SOCKET;

    do {// setup socket and receive user input 
        conn = socket(AF_INET, SOCK_STREAM, IPPROTO_TCP);   |\label{lst:line:eg:socket}|
        recvResult = recv(conn, (char *)(data + dataLen), sizeof(char) * (100 - dataLen - 1), 0); |\label{lst:line:eg:recv}|
        // missing validation of recvResult
        data[dataLen + recvResult / sizeof(char)] = '\0'; |\label{lst:line:eg:data}|
    } while (0)
    char *args[] = {"%WINDIR%\\system32\\cmd.exe", "/c", data, NULL}; |\label{lst:line:eg:args}|
    _execvp("cmd.exe", args); |\label{lst:line:eg:exec}|
}

Here is a data flow analysis of the given code snippet:
A. Sources: 
1. Data received from the socket connection (recv function)

B. Sinks:
1. The _execvp function which executes the command

C. Sanitizers:
1. The strchr function is used to replace '\r' and '\n' characters with '\0', but this is not sufficient to sanitize the data.

D. Unsanitized Data Flows:
1. (Data received from the socket connection, _execvp function, the data received from the socket connection is directly used in the EXECVP function without proper sanitization. This could allow an attacker to inject malicious commands.)

E. Vulnerability analysis verdict: vulnerability: YES | vulnerability type: CWE-78 | vulnerability name: OS Command Injection | explanation: The data received from the socket connection is directly used in the \_execvp function without proper sanitization. This could allow an attacker to inject malicious commands.'

